CLAD: A Complex and Long Activities Dataset with Rich Crowdsourced Annotations

This paper introduces a novel activity dataset which exhibits real-life and diverse scenarios of complex, temporally-extended human activities and actions. The dataset presents a set of videos of actors performing everyday activities in a natural and unscripted manner. The dataset was recorded using a static Kinect 2 sensor which is commonly used on many robotic platforms. The dataset comprises of RGB-D images, point cloud data, automatically generated skeleton tracks in addition to crowdsourced annotations. Furthermore, we also describe the methodology used to acquire annotations through crowdsourcing. Finally some activity recognition benchmarks are presented using current state-of-the-art techniques. We believe that this dataset is particularly suitable as a testbed for activity recognition research but it can also be applicable for other common tasks in robotics/computer vision research such as object detection and human skeleton tracking.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.10 released 26 June 2016
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.tex   authors' instructions in PDF format
%   SAGE_Logo.pdf  		title page graphic in PDF format
%   SAGE_Logo.eps  		title page graphic in eps format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls, sagedoc.tex and the SAGE_Logo files in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

